Unveiling the Bulge-Disc Structure, AGN Feedback, and Baryon Landscape in a Massive Spiral Galaxy with Mpc-Scale Radio Jets

This study delves into the bulge-disc components and stellar mass distribution in the fast-rotating, highly massive spiral galaxy 2MASX~J23453268-0449256, distinguished by extraordinary radio jets extending to Mpc scales. Using high-resolution multi-wavelength Hubble Space Telescope (HST) observations and multi-parameter panchromatic spectral energy distribution (SED) fitting, we derive estimates for the star formation rate, total baryonic mass in stars, and warm dust properties. Our findings, validated at a spatial resolution of approximately 100 pc, reveal a pseudo-bulge rather than a classical bulge and a small nuclear bar and resonant ring, challenging conventional models of galaxy formation. Additionally, the lack of tidal debris and the highly symmetric spiral arms within a rotationally supported stellar disc indicate a tranquil coevolution of the galactic disc and its supermassive black hole (SMBH). Significantly, the galaxy exhibits suppressed star formation in its center, potentially influenced by feedback from the central accreting SMBH with powerful radio jets. Detailed multi-wavelength studies of potential star-forming gas disclose that, while hot X-ray gas cools down in the galaxy's halo, new stars do not form in the center, likely due to feedback effects. This study raises questions about the efficient fueling and sustained collimated jet ejection activity in J2345-0449, underscoring the imperative need for a comprehensive understanding of its central black hole engine properties, which are presently lacking. The exceptional rarity of galaxies like 2MASX~J23453268-0449256 presents intriguing challenges in unraveling the physical processes responsible for their unique characteristics.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
